Outflows from Short-Lived Neutron-Star Merger Remnants Can Produce a Blue Kilonova

We present a 3D general-relativistic magnetohydrodynamic simulation of a short-lived neutron star remnant formed in the aftermath of a binary neutron star merger. The simulation uses an M1 neutrino transport scheme to track neutrino-matter interactions and is well-suited to studying the resulting nucleosynthesis and kilonova emission. We find that the ejecta in our simulations under-produce $r$-process abundances beyond the second $r$-process peak. For sufficiently long-lived remnants, these outflows \textit{alone} can produce blue kilonovae, including the blue kilonova component observed for AT2017gfo.

==> ApJL HMNS/instructions.txt <==
https://journals.aas.org/the-astrophysical-journal-letters/


The Astrophysical Journal Letters Requirements

Manuscripts submitted for publication in The Astrophysical Journal Letters must generally be prepared in the same way and must meet the same criteria as for all articles published in the AAS journals. However, a Letter should report results of significantly greater importance and potential impact than typically published in other AAS journals. The results should have a significant immediate impact on a number of other investigators, and they should be of broad current interest in astronomy.

A Letter must also be concise and to the point. Authors should strive to prepare manuscripts within the following limits:

    Abstract – no more than 250 words
    Main Text – no more than 3500 words (not including appendices or other supplementary material)
    Figures and Tables – no more than 5 combined figures (each limited to 9 panels) and tables, e.g. 3 figures and 2 tables.
    References – no more than 50 references

Nevertheless, sufficient introductory background material should be included, and the content of the paper should be generally understandable by scientists who are not specialists in the particular field. New manuscripts that substantially exceed these limits may be returned to the authors or redirected to the main journals. Generally these limits can be treated as flexible, but this is at the discretion of the Scientific Editor. Much longer manuscripts reporting new discoveries of particularly great importance may also be appropriate. If in doubt, authors are encouraged to contact the ApJ Letters Editor prior to submission.


==> instructions.txt <==
https://journals.aas.org/the-astrophysical-journal-letters/


The Astrophysical Journal Letters Requirements

Manuscripts submitted for publication in The Astrophysical Journal Letters must generally be prepared in the same way and must meet the same criteria as for all articles published in the AAS journals. However, a Letter should report results of significantly greater importance and potential impact than typically published in other AAS journals. The results should have a significant immediate impact on a number of other investigators, and they should be of broad current interest in astronomy.

A Letter must also be concise and to the point. Authors should strive to prepare manuscripts within the following limits:

    Abstract – no more than 250 words
    Main Text – no more than 3500 words (not including appendices or other supplementary material)
    Figures and Tables – no more than 5 combined figures (each limited to 9 panels) and tables, e.g. 3 figures and 2 tables.
    References – no more than 50 references

Nevertheless, sufficient introductory background material should be included, and the content of the paper should be generally understandable by scientists who are not specialists in the particular field. New manuscripts that substantially exceed these limits may be returned to the authors or redirected to the main journals. Generally these limits can be treated as flexible, but this is at the discretion of the Scientific Editor. Much longer manuscripts reporting new discoveries of particularly great importance may also be appropriate. If in doubt, authors are encouraged to contact the ApJ Letters Editor prior to submission.

